Continuous-Flow Graph Transportation Distances

Optimal transportation distances are valuable for comparing and analyzing probability distributions, but larger-scale computational techniques for the theoretically favorable quadratic case are limited to smooth domains or regularized approximations. Motivated by fluid flow-based transportation on $\mathbb{R}^n$, however, this paper introduces an alternative definition of optimal transportation between distributions over graph vertices. This new distance still satisfies the triangle inequality but has better scaling and a connection to continuous theories of transportation. It is constructed by adapting a Riemannian structure over probability distributions to the graph case, providing transportation distances as shortest-paths in probability space. After defining and analyzing theoretical properties of our new distance, we provide a time discretization as well as experiments verifying its effectiveness.

==> figures/deltaconvergence/k10.dat <==
2 1.7081
3 2.7216
4 3.6705
5 4.5948
6 5.5069
7 6.4119
8 7.3125
9 8.2102
10 9.1059
11 10
12 11.744
13 13.398
14 15.008
15 16.826
16 18.91
17 21.415
18 23.458
19 23.875
20 27.78
21 26.048
22 28.642
23 29.309
24 31.905
25 39.391
26 36.173
27 37.007
28 41.988
29 40.953
30 45.799
31 45.058
32 49.741
33 49.349
34 47.18
35 50.461
36 55.207
37 50.083
38 58.558
39 63.306
40 68.148
41 59.81
42 71.73
43 67.356
44 69.378
45 70.026
46 72.484
47 75.27
48 79.823
49 76.134
50 81.714
51 83.672
52 80.321
53 83.596
54 88.532
55 84.656
56 91.253
57 88.955
58 93.994
59 99.043
60 99.394
61 93.748
62 98.072
63 99.278
64 101.4
65 105.58
66 104.12
67 112.2
68 105.6
69 116.47
70 115.7
71 118.43
72 115.24
73 118.38
74 125.85
75 126.55
76 127.7
77 126.55
78 133.38
79 133.07
80 134.11
81 136.52
82 139.09
83 138.68
84 141.21
85 141.71
86 146.98
87 148.31
88 149.59
89 151.04
90 151.99
91 152.6
92 156.62
93 157.42
94 157.45
95 161.74
96 161.98
97 165.55
98 164.45
99 167.19
100 165.74


==> figures/deltaconvergence/k100.dat <==
2 2.1084
3 3.3234
4 4.44
5 5.5138
6 6.5635
7 7.5979
8 8.6217
9 9.6378
10 10.648
11 11.654
12 12.656
13 13.655
14 14.652
15 15.646
16 16.639
17 17.631
18 18.621
19 19.61
20 20.598
21 21.585
22 22.572
23 23.558
24 24.543
25 25.528
26 26.512
27 27.496
28 28.48
29 29.463
30 30.446
31 31.428
32 32.41
33 33.392
34 34.374
35 35.356
36 36.337
37 37.318
38 38.299
39 39.28
40 40.261
41 41.242
42 42.222
43 43.202
44 44.183
45 45.163
46 46.143
47 47.123
48 48.103
49 49.082
50 50.062
51 51.042
52 52.021
53 53.001
54 53.98
55 54.959
56 55.939
57 56.918
58 57.897
59 58.877
60 59.856
61 60.835
62 61.814
63 62.793
64 63.772
65 64.751
66 65.73
67 66.709
68 67.687
69 68.666
70 69.645
71 70.624
72 71.606
73 72.582
74 73.56
75 74.539
76 75.518
77 76.496
78 77.475
79 78.454
80 79.432
81 80.411
82 81.39
83 82.368
84 83.347
85 84.326
86 85.305
87 86.286
88 87.262
89 88.241
90 89.22
91 90.199
92 91.178
93 92.157
94 93.136
95 94.116
96 95.095
97 96.075
98 97.055
99 98.036
100 99.017


==> figures/deltaconvergence/k25.dat <==
2 1.9194
3 3.0351
4 4.0673
5 5.0654
6 6.0455
7 7.0147
8 7.9769
9 8.9342
10 9.8879
11 10.839
12 11.788
13 12.736
14 13.682
15 14.627
16 15.572
17 16.516
18 17.459
19 18.402
20 19.344
21 20.287
22 21.229
23 22.171
24 23.113
25 24.056
26 25
27 26.141
28 27.312
29 28.488
30 29.689
31 30.847
32 32.073
33 33.373
34 34.577
35 35.767
36 36.933
37 38.179
38 39.479
39 40.632
40 41.992
41 43.217
42 44.564
43 45.965
44 47.022
45 48.277
46 49.692
47 50.728
48 52.258
49 53.655
50 54.275
51 56.018
52 57.505
53 58.349
54 59.729
55 60.539
56 61.44
57 63.545
58 64.899
59 65.764
60 66.765
61 68.745
62 69.387
63 70.921
64 72.096
65 72.751
66 74.404
67 76.005
68 77.264
69 78.986
70 79.659
71 81.208
72 81.906
73 83.091
74 85.291
75 86.491
76 87.526
77 88.83
78 89.399
79 90.837
80 92.526
81 94.044
82 94.185
83 96.008
84 96.886
85 98.227
86 100.34
87 102.04
88 102.65
89 103.03
90 103.84
91 105.91
92 107.11
93 108.91
94 109.4
95 110.84
96 113.02
97 114.31
98 115.76
99 116
100 117.28


==> figures/deltaconvergence/k3.dat <==
2 1.3536
3 2.1982
4 3
5 5.7434
6 6.6645
7 36.98
8 68.527
9 55.435
10 56.467
11 64.723
12 84.547
13 83.263
14 NaN
15 96.183
16 96.264
17 99.778
18 NaN
19 120.6
20 127.93
21 116.81
22 168.53
23 NaN
24 146.25
25 NaN
26 164.22
27 163.16
28 168.47
29 199.88
30 172.49
31 185.62
32 211.16
33 NaN
34 183.31
35 NaN
36 200.35
37 254.47
38 239.81
39 228.82
40 NaN
41 NaN
42 272.91
43 322.43
44 244.83
45 NaN
46 263.93
47 NaN
48 271.71
49 NaN
50 NaN
51 287.38
52 354.69
53 270.62
54 273.42
55 277.87
56 315.59
57 288.84
58 NaN
59 250.96
60 449.7
61 316.17
62 303.86
63 357.45
64 474.64
65 357.06
66 NaN
67 NaN
68 333.38
69 315.86
70 NaN
71 NaN
72 378.98
73 376.3
74 315.93
75 NaN
76 357.4
77 NaN
78 387.88
79 472.3
80 340.27
81 474.63
82 403.96
83 341.02
84 375.34
85 528.22
86 NaN
87 398.97
88 NaN
89 359.73
90 432.98
91 456.51
92 522.66
93 NaN
94 448.96
95 420.56
96 NaN
97 458.94
98 NaN
99 419.09
100 507.32


==> figures/deltaconvergence/k5.dat <==
2 1.5109
3 2.4321
4 3.3038
5 4.1573
6 5
7 7.0733
8 9.1339
9 11.076
10 12.912
11 13.453
12 37.046
13 36.757
14 41.727
15 42.074
16 46.375
17 56.772
18 60.118
19 58.012
20 61.042
21 65.44
22 67.386
23 70.006
24 77.294
25 75.043
26 80.189
27 89.932
28 89.344
29 102.53
30 115.27
31 99.79
32 97.434
33 106.47
34 108.59
35 108.83
36 106.47
37 112.89
38 120.58
39 120.11
40 127.94
41 124.2
42 132.51
43 150.42
44 138.29
45 132.79
46 140.73
47 145.64
48 151.14
49 148.09
50 186.03
51 146.79
52 147.73
53 171.99
54 180.94
55 176.54
56 166.84
57 209.19
58 175.88
59 172.23
60 169.4
61 204.14
62 255.7
63 188.75
64 193.14
65 252.51
66 203.7
67 202.18
68 193.73
69 244.48
70 195.93
71 256.84
72 216.08
73 251.35
74 283.25
75 202.26
76 222.12
77 325.21
78 265.12
79 232.79
80 219.9
81 238.71
82 227.27
83 224.77
84 241.64
85 236.13
86 239.43
87 283.47
88 295.49
89 258.68
90 257.21
91 264.44
92 298.08
93 281.08
94 267.5
95 275.89
96 259.17
97 263.88
98 270.6
99 310.09
100 265.52


==> figures/deltaconvergence/k50.dat <==
2 2.0325
3 3.2066
4 4.2878
5 5.3294
6 6.3492
7 7.3555
8 8.3526
9 9.3432
10 10.329
11 11.311
12 12.29
13 13.267
14 14.243
15 15.216
16 16.189
17 17.16
18 18.13
19 19.1
20 20.069
21 21.037
22 22.005
23 22.973
24 23.94
25 24.906
26 25.873
27 26.839
28 27.805
29 28.771
30 29.736
31 30.701
32 31.666
33 32.631
34 33.596
35 34.561
36 35.526
37 36.49
38 37.455
39 38.419
40 39.383
41 40.348
42 41.312
43 42.276
44 43.241
45 44.205
46 45.17
47 46.135
48 47.1
49 48.065
50 49.032
51 50
52 51.053
53 52.115
54 53.185
55 54.257
56 55.34
57 56.421
58 57.499
59 58.607
60 59.666
61 60.782
62 61.875
63 62.999
64 64.08
65 65.171
66 66.262
67 67.335
68 68.501
69 69.479
70 70.72
71 71.839
72 72.963
73 73.992
74 75.153
75 76.266
76 77.378
77 78.487
78 79.525
79 80.492
80 81.615
81 82.596
82 84.05
83 85.311
84 86.318
85 87.272
86 88.426
87 89.664
88 90.768
89 91.884
90 93.107
91 94.267
92 95.296
93 96.347
94 97.375
95 98.512
96 99.694
97 100.87
98 101.38
99 102.7
100 104.26


==> figures/entropyconvergence/entropy0.608674.dat <==
4 1.7003
6 1.3604
8 1.2217
10 1.145
12 1.0957
14 1.0609
16 1.0351
18 1.0154
20 1


==> figures/entropyconvergence/entropy0.dat <==
4 4.2281
6 2.4163
8 1.621
10 1.4548
12 1.2387
14 1.1405
16 1.0785
18 1.0429
20 1


==> figures/entropyconvergence/entropy1.11986.dat <==
4 1.4533
6 1.2716
8 1.1782
10 1.1199
12 1.08
14 1.0512
16 1.0296
18 1.013
20 1


==> figures/entropyconvergence/entropy1.50368.dat <==
4 1.4792
6 1.2591
8 1.1559
10 1.0983
12 1.0625
14 1.0385
16 1.0217
18 1.0093
20 1


==> figures/entropyconvergence/entropy1.85853.dat <==
4 1.2831
6 1.1418
8 1.0888
10 1.0589
12 1.0392
14 1.0251
16 1.0144
18 1.0063
20 1


==> figures/entropyconvergence/entropy2.25171.dat <==
4 1.1762
6 1.0869
8 1.0497
10 1.0297
12 1.0178
14 1.0102
16 1.0053
18 1.0021
20 1


==> figures/entropyconvergence/entropy2.56429.dat <==
4 1.0798
6 1.0378
8 1.0194
10 1.0101
12 1.005
14 1.0023
16 1.0008
18 1.0001
20 1


==> figures/entropyconvergence/entropy2.73583.dat <==
4 1.067
6 1.0251
8 1.0098
10 1.0028
12 0.99968
14 0.99872
16 0.99861
18 0.9991
20 1


==> figures/entropyconvergence/entropy2.94636.dat <==
4 1.0066
6 0.98575
8 0.98541
10 0.9891
12 0.9921
14 0.99461
16 0.99672
18 0.99849
20 1


==> figures/entropyconvergence/entropy3.15293.dat <==
4 0.97816
6 0.97412
8 0.98093
10 0.98614
12 0.99017
14 0.99339
16 0.99602
18 0.99818
20 1


==> figures/entropyconvergence/entropy3.27041.dat <==
4 0.95067
6 0.96853
8 0.9788
10 0.98546
12 0.99013
14 0.99357
16 0.99621
18 0.99831
20 1


==> figures/shape_retrieval/emd2.dat <==
1	0.090741
2	0.17593
3	0.25556
4	0.32037
5	0.38889
6	0.45
7	0.50278
8	0.55278
9	0.59907
10	0.64074
11	0.66389
12	0.67685
13	0.69352
14	0.70093
15	0.71111
16	0.72037
17	0.7287
18	0.73611
19	0.74722
20	0.75741
21	0.76759
22	0.77593
23	0.78519
24	0.79537
25	0.80093
26	0.80833
27	0.81296
28	0.82037
29	0.8287
30	0.83981
31	0.84074
32	0.84815
33	0.85185
34	0.85648
35	0.86204
36	0.86852
37	0.87593
38	0.87963
39	0.88611
40	0.89352
41	0.89537
42	0.89722
43	0.90185
44	0.90556
45	0.90833
46	0.91204
47	0.91481
48	0.91574
49	0.91944
50	0.91944
51	0.92037
52	0.925
53	0.92963
54	0.93333
55	0.93519
56	0.93704
57	0.93796
58	0.93981
59	0.94537
60	0.94722
61	0.95
62	0.95278
63	0.9537
64	0.95741
65	0.96019
66	0.96296
67	0.96759
68	0.96852
69	0.9713
70	0.97685
71	0.97963
72	0.97963
73	0.98056
74	0.98241
75	0.98426
76	0.98519
77	0.98519
78	0.98611
79	0.98704
80	0.98889
81	0.98981
82	0.99074
83	0.99074
84	0.99167
85	0.99259
86	0.99259
87	0.99259
88	0.99352
89	0.99444
90	0.99444
91	0.99537
92	0.99537
93	0.99537
94	0.99537
95	0.99537
96	0.99537
97	0.99537
98	0.99537
99	0.99537
100	0.99537
101	0.99537
102	0.9963
103	0.9963
104	0.9963
105	0.9963
106	0.9963
107	0.9963
108	1


==> figures/shape_retrieval/emd2result.dat <==
0.090741
0.17593
0.25556
0.32037
0.38889
0.45
0.50278
0.55278
0.59907
0.64074
0.66389
0.67685
0.69352
0.70093
0.71111
0.72037
0.7287
0.73611
0.74722
0.75741
0.76759
0.77593
0.78519
0.79537
0.80093
0.80833
0.81296
0.82037
0.8287
0.83981
0.84074
0.84815
0.85185
0.85648
0.86204
0.86852
0.87593
0.87963
0.88611
0.89352
0.89537
0.89722
0.90185
0.90556
0.90833
0.91204
0.91481
0.91574
0.91944
0.91944
0.92037
0.925
0.92963
0.93333
0.93519
0.93704
0.93796
0.93981
0.94537
0.94722
0.95
0.95278
0.9537
0.95741
0.96019
0.96296
0.96759
0.96852
0.9713
0.97685
0.97963
0.97963
0.98056
0.98241
0.98426
0.98519
0.98519
0.98611
0.98704
0.98889
0.98981
0.99074
0.99074
0.99167
0.99259
0.99259
0.99259
0.99352
0.99444
0.99444
0.99537
0.99537
0.99537
0.99537
0.99537
0.99537
0.99537
0.99537
0.99537
0.99537
0.99537
0.9963
0.9963
0.9963
0.9963
0.9963
0.9963
1


==> figures/shape_retrieval/euclidean.dat <==
1	0.087963
2	0.1713
3	0.25185
4	0.32222
5	0.39167
6	0.45556
7	0.50926
8	0.56389
9	0.60741
10	0.64352
11	0.66204
12	0.67778
13	0.68796
14	0.69259
15	0.69815
16	0.7037
17	0.71204
18	0.7213
19	0.7287
20	0.73519
21	0.74352
22	0.74907
23	0.75741
24	0.76481
25	0.77037
26	0.77407
27	0.7787
28	0.78148
29	0.78796
30	0.79352
31	0.79815
32	0.80463
33	0.81296
34	0.81852
35	0.83148
36	0.83889
37	0.84352
38	0.85278
39	0.85833
40	0.86481
41	0.87037
42	0.87593
43	0.87685
44	0.88148
45	0.88426
46	0.88981
47	0.89537
48	0.8963
49	0.89815
50	0.89907
51	0.90093
52	0.90278
53	0.90741
54	0.91019
55	0.91019
56	0.91759
57	0.92037
58	0.92593
59	0.9287
60	0.93241
61	0.93611
62	0.93981
63	0.94074
64	0.94352
65	0.9463
66	0.94907
67	0.95
68	0.95278
69	0.95463
70	0.95833
71	0.96204
72	0.96389
73	0.96852
74	0.96944
75	0.9713
76	0.975
77	0.975
78	0.975
79	0.97685
80	0.97778
81	0.97778
82	0.9787
83	0.97963
84	0.98056
85	0.98056
86	0.98148
87	0.98333
88	0.98333
89	0.98333
90	0.98333
91	0.98333
92	0.98426
93	0.98426
94	0.98519
95	0.98519
96	0.98704
97	0.98704
98	0.98796
99	0.98889
100	0.98981
101	0.99259
102	0.99259
103	0.99259
104	0.99352
105	0.99444
106	0.9963
107	0.99722
108	1


==> figures/shape_retrieval/euclideanresult.dat <==
0.087963
0.1713
0.25185
0.32222
0.39167
0.45556
0.50926
0.56389
0.60741
0.64352
0.66204
0.67778
0.68796
0.69259
0.69815
0.7037
0.71204
0.7213
0.7287
0.73519
0.74352
0.74907
0.75741
0.76481
0.77037
0.77407
0.7787
0.78148
0.78796
0.79352
0.79815
0.80463
0.81296
0.81852
0.83148
0.83889
0.84352
0.85278
0.85833
0.86481
0.87037
0.87593
0.87685
0.88148
0.88426
0.88981
0.89537
0.8963
0.89815
0.89907
0.90093
0.90278
0.90741
0.91019
0.91019
0.91759
0.92037
0.92593
0.9287
0.93241
0.93611
0.93981
0.94074
0.94352
0.9463
0.94907
0.95
0.95278
0.95463
0.95833
0.96204
0.96389
0.96852
0.96944
0.9713
0.975
0.975
0.975
0.97685
0.97778
0.97778
0.9787
0.97963
0.98056
0.98056
0.98148
0.98333
0.98333
0.98333
0.98333
0.98333
0.98426
0.98426
0.98519
0.98519
0.98704
0.98704
0.98796
0.98889
0.98981
0.99259
0.99259
0.99259
0.99352
0.99444
0.9963
0.99722
1


==> figures/shape_retrieval/nShapes.txt <==
1
2
3
4
5
6
7
8
9
10
11
12
13
14
15
16
17
18
19
20
21
22
23
24
25
26
27
28
29
30
31
32
33
34
35
36
37
38
39
40
41
42
43
44
45
46
47
48
49
50
51
52
53
54
55
56
57
58
59
60
61
62
63
64
65
66
67
68
69
70
71
72
73
74
75
76
77
78
79
80
81
82
83
84
85
86
87
88
89
90
91
92
93
94
95
96
97
98
99
100
101
102
103
104
105
106
107
108


==> figures/w1comparison/perturbed/trapezoidal_rule.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'trapezoidal_rule.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{222.16331787bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.94490506)%
    \put(0,0){\includegraphics[width=\unitlength]{trapezoidal_rule.pdf}}%
    \put(0.12965546,0.01431239){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x_1$}}}%
    \put(0.87118851,0.01431239){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x_2$}}}%
    \put(0.87118851,0.88860498){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$f(x_2)$}}}%
    \put(0.12965546,0.58120228){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$f(x_1)$}}}%
  \end{picture}%
\endgroup%


==> figures/wind/emdfft.dat <==
0.0041667 4.2937
0.0083333 2.4851
0.0125 4.8484
0.016667 2.0648
0.020833 2.5779
0.025 4.9312
0.029167 4.6395
0.033333 3.0415
0.0375 0.16027
0.041667 2.1099
0.045833 3.9789
0.05 4.6376
0.054167 4.741
0.058333 5.1427
0.0625 2.13
0.066667 3.7229
0.070833 2.4122
0.075 3.1953
0.079167 4.355
0.083333 10.373
0.0875 3.5211
0.091667 2.8118
0.095833 4.7048
0.1 5.1767
0.10417 3.5545
0.10833 4.2028
0.1125 3.0635
0.11667 4.2429
0.12083 2.59
0.125 3.1944
0.12917 3.0189
0.13333 3.7234
0.1375 2.3671
0.14167 4.2178
0.14583 4.5121
0.15 4.7733
0.15417 0.50081
0.15833 1.1346
0.1625 1.5977
0.16667 7.538
0.17083 0.85281
0.175 3.0072
0.17917 1.344
0.18333 3.0762
0.1875 2.9797
0.19167 2.8928
0.19583 3.0901
0.2 2.8547
0.20417 3.0985
0.20833 4.2517
0.2125 5.4247
0.21667 0.15726
0.22083 3.5458
0.225 1.7375
0.22917 4.7682
0.23333 3.5791
0.2375 3.2065
0.24167 1.9229
0.24583 1.8591
0.25 5.7232
0.25417 3.3376
0.25833 2.176
0.2625 4.0419
0.26667 2.7586
0.27083 1.5704
0.275 3.0311
0.27917 1.0305
0.28333 1.5549
0.2875 2.7916
0.29167 3.297
0.29583 1.0177
0.3 3.2189
0.30417 0.82746
0.30833 3.5801
0.3125 3.3406
0.31667 3.3694
0.32083 2.1403
0.325 2.0835
0.32917 0.42287
0.33333 4.434
0.3375 3.2438
0.34167 2.4215
0.34583 3.9495
0.35 2.2295
0.35417 0.89554
0.35833 2.9298
0.3625 0.83569
0.36667 2.534
0.37083 1.7866
0.375 4.5508
0.37917 1.9029
0.38333 3.1447
0.3875 1.488
0.39167 2.7282
0.39583 2.2773
0.4 3.4065
0.40417 1.7761
0.40833 1.4889
0.4125 2.4264
0.41667 3.6703
0.42083 3.3995
0.425 2.745
0.42917 1.9567
0.43333 3.2669
0.4375 2.7605
0.44167 4.485
0.44583 3.1733
0.45 3.0588
0.45417 3.9237
0.45833 1.1963
0.4625 0.96022
0.46667 4.0699
0.47083 3.6446
0.475 -0.43748
0.47917 3.4437
0.48333 3.0428
0.4875 1.4374
0.49167 2.7967
0.49583 3.6776


==> figures/wind/emdfft_keypoints.dat <==
0.083333 10.373
0.16667 7.538
0.25 5.7232


==> figures/wind/l1fft.dat <==
0.0041667 3.5116
0.0083333 3.3914
0.0125 3.6425
0.016667 4.0762
0.020833 3.1584
0.025 5.0684
0.029167 5.3025
0.033333 4.0872
0.0375 2.4366
0.041667 2.9452
0.045833 3.936
0.05 4.67
0.054167 4.8654
0.058333 5.1314
0.0625 2.4527
0.066667 4.0903
0.070833 2.3294
0.075 3.1237
0.079167 1.5112
0.083333 10.138
0.0875 4.0799
0.091667 4.1703
0.095833 3.5532
0.1 3.4851
0.10417 3.5793
0.10833 4.0821
0.1125 3.7172
0.11667 5.2919
0.12083 3.2708
0.125 4.1204
0.12917 1.9861
0.13333 3.4549
0.1375 3.1598
0.14167 5.0058
0.14583 4.6207
0.15 4.4632
0.15417 2.5326
0.15833 2.922
0.1625 3.8786
0.16667 6.7548
0.17083 2.8362
0.175 2.9323
0.17917 2.0909
0.18333 3.8087
0.1875 2.4118
0.19167 3.4531
0.19583 3.773
0.2 2.9267
0.20417 2.9771
0.20833 3.3781
0.2125 5.27
0.21667 1.8515
0.22083 2.7762
0.225 1.843
0.22917 4.7585
0.23333 3.5552
0.2375 3.2234
0.24167 1.4943
0.24583 2.7094
0.25 3.6265
0.25417 3.2356
0.25833 2.03
0.2625 4.0477
0.26667 3.0709
0.27083 2.4272
0.275 3.2189
0.27917 2.0512
0.28333 2.1084
0.2875 3.0678
0.29167 3.4486
0.29583 2.4535
0.3 2.6227
0.30417 1.2256
0.30833 2.1327
0.3125 4.3347
0.31667 3.0419
0.32083 1.4276
0.325 2.1863
0.32917 1.7188
0.33333 3.3707
0.3375 3.9227
0.34167 2.0466
0.34583 2.026
0.35 2.1523
0.35417 2.8172
0.35833 1.2807
0.3625 1.847
0.36667 3.2328
0.37083 2.9505
0.375 3.884
0.37917 2.5603
0.38333 3.3737
0.3875 3.3268
0.39167 3.2603
0.39583 1.2503
0.4 1.6987
0.40417 3.2849
0.40833 1.9657
0.4125 2.3011
0.41667 4.0445
0.42083 3.1229
0.425 1.5719
0.42917 2.3141
0.43333 2.5323
0.4375 2.0807
0.44167 5.1355
0.44583 1.2695
0.45 2.2904
0.45417 2.6067
0.45833 2.6284
0.4625 1.7114
0.46667 2.0501
0.47083 3.4858
0.475 1.9646
0.47917 3.4567
0.48333 2.6211
0.4875 3.0194
0.49167 2.9098
0.49583 2.4439


==> figures/wind/l1fft_keypoints.dat <==
0.083333 10.138
0.16667 6.7548
0.029167 5.3025

